Downtime Optimized Live Migration of Industrial Real-Time Control Services

Live migration of services is a prerequisite for various use cases that must be fulfilled for the realization of Industry 4.0. In addition, many different types of services need to provide mobility and consequently need to be migrated live. These can be offloaded algorithms from mobile devices, such as unmanned vehicles or robots, security services, communication services or classic control tasks. In particular, the latter place very high demands on determinism and latency. Here, it is of utmost importance that the downtime of the service is as low as possible. Since existing live migration approaches try to optimize multiple metrics such as downtime, migration time as well as energy consumption, which are equally relevant in the IT domain, it is not possible to use any of these approaches without adoptions. Therefore, a novel concept is proposed that builds on top of both existing migration approaches as well as virtualization technologies and aims primarily at minimizing service downtime. Furthermore, the concept is evaluated using a test environment. The results show that a sub-millisecond downtime can be achieved with the proposed concept. Moreover, the total migration time is in the range of several hundred milliseconds for the highest performance setting and two seconds for a non-invasive approach.

==> figures/readings.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor11}{rgb}{0.00000,0.3,0.6}
\definecolor{mycolor12}{rgb}{0.01,0.79,0.395}
\definecolor{mycolor13}{rgb}{0.990,0.710,0.440}
%\definecolor{mycolor4}{rgb}{0.95290,0.8784,0.2314}%
%\definecolor{mycolor15}{rgb}{0.54,0.16,0.88}%
\definecolor{mycolor15}{rgb}{0.560,0.270,0.510}%
%\definecolor{mycolor6}{rgb}{0.99990,0.48240,0.0}%
\definecolor{mycolor16}{rgb}{0.000,0.530,0.570}%

\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=5.0in,
%at={(2.08in,0.968in)},
unbounded coords=jump,
xmin=0.5,
xmax=6.5,
xtick={1,2,3,4,5,6},
xticklabels={,,,,,},
ymode=log,
ymin=.040,
ymax=100,
yminorticks=true,
xmajorgrids,
ymajorgrids,
yminorgrids,
ylabel style={font=\color{white!15!black}},
ylabel={$Time$ [\textcolor{mycolor11}{ms}/s]},
axis background/.style={fill=white},
legend style={at={(1.4 in, -2.2 in)}, anchor=center, legend columns=3 draw=black}
]
%--------- Vertikale Linie (oben)-----------------
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
1	0.284\\
1	0.215\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
2	0.788\\
2	.722\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
3	1.732\\
3	1.626\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
4	24.558\\
4	42.785\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
5	.2002\\
5	.22352\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
6   0.511\\
6	0.446\\
};
%--------- Vertikale Linie (unten)-----------------
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
1	0.15\\
1	0.049\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
2	.251\\
2	.661\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
3	1.278\\
3   1.524\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
4	9.87134\\
4	10.565\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
5	.16264\\
5   .1806\\
};
\addplot [color=black,  forget plot]
  table[row sep=crcr]{%
6   0.319\\
6	0.3935\\
};

%--------- Horizontale Linie (oben)-----------------
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	0.284\\
1.125	0.284\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	.788\\
2.125	.788\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	1.732\\
3.125	1.732\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	42.785\\
4.125	42.785\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	.2235\\
5.125	.2235\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	0.511\\
6.125	0.511\\
};
%--------- Horizontale Linie (unten)-----------------
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	0.049\\
1.125	0.049\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	.251\\
2.125	.251\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	1.278\
3.125	1.278\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	9.871\\
4.125	9.871\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	.1626\\
5.125	.1626\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	0.319\\
6.125	0.319\\
};

%--------- Boxes -----------------
\addplot [color=mycolor11]
  table[row sep=crcr]{%
0.75	0.15\\
0.75	0.215\\
1.25	0.215\\
1.25	0.15\\
0.75	0.15\\
};
\addlegendentry{$T_D$}

\addplot [color=mycolor12]
  table[row sep=crcr]{%
1.75	.661\\
1.75	.722\\
2.25	.722\\
2.25	.661\\
1.75	.661\\
};
\addlegendentry{$T_{M|Option~1}$}

\addplot [color=mycolor13]
  table[row sep=crcr]{%
2.75	1.524\\
2.75	1.626\\
3.25	1.626\\
3.25	1.524\\
2.75	1.524\\
};
\addlegendentry{$T_{M|Option~2}$}

\addplot [color=black!25!red]
  table[row sep=crcr]{%
3.75	10.565\\
3.75	24.559\\
4.25	24.559\\
4.25	10.565\\
3.75	10.565\\
};
\addlegendentry{$T_{Image|pull}$}

\addplot [color=mycolor15]
  table[row sep=crcr]{%
4.75	.1806\\
4.75	.2002\\
5.25	.2002\\
5.25	.1806\\
4.75	.1806\\
};
\addlegendentry{$T_{Image|cached}$}

\addplot [color=mycolor16]
  table[row sep=crcr]{%
5.75	0.3936\\
5.75	.446\\
6.25	.446\\
6.25     0.3936\\
5.75	0.3936\\
};
\addlegendentry{$T_{Image|send}$}

%--------- Medians -----------------
\addplot [color=mycolor11, forget plot]
  table[row sep=crcr]{%
0.75	0.184\\
1.25	0.184\\
};
\addplot [color=mycolor12, forget plot]
  table[row sep=crcr]{%
1.75	.698\\
2.25    .698\\
};
\addplot [color=mycolor13, forget plot]
  table[row sep=crcr]{%
2.75	1.576\\
3.25	1.576\\
};
\addplot [color=black!25!red, forget plot]
  table[row sep=crcr]{%
3.75	17.913\\
4.25	17.913\\
};
\addplot [color=mycolor15, forget plot]
  table[row sep=crcr]{%
4.75	.190\\
5.25	.190\\
};
\addplot [color=mycolor16, forget plot]
  table[row sep=crcr]{%
5.75	0.4124\\
6.25	0.4124\\
};

%--------- AVGs -----------------
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor11}, forget plot]
  table[row sep=crcr]{%
1       0.211\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor12}, forget plot]
  table[row sep=crcr]{%
2       .693\\
};

\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor13}, forget plot]
  table[row sep=crcr]{%
3       1.577\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=black!25!red}, forget plot]
  table[row sep=crcr]{%
4	    20.545\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor15}, forget plot]
  table[row sep=crcr]{%
5	    .1951\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor16}, forget plot]
  table[row sep=crcr]{%
6	    .4189\\
};

%--------- Outliers -----------------
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor11}, forget plot]
  table[row sep=crcr]{%
1      0.313 \\
1      0.328 \\
1      0.346 \\
1      0.361 \\
1      0.37 \\
1      0.444 \\
1      0.557 \\
1      0.683 \\
1      0.868 \\
%1      1.304 \\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor12}, forget plot]
  table[row sep=crcr]{%
2       .817\\
2       .825\\
2       .979\\
};

\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor13}, forget plot]
  table[row sep=crcr]{%
3      1.782 \\
3       1.812\\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=black!25!red}, forget plot]
  table[row sep=crcr]{%
4	  53.088  \\
4	  53.584  \\
4	  56.005  \\
4	  60.865  \\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor15}, forget plot]
  table[row sep=crcr]{%
5	  .234  \\
5	   .239 \\
5	    .244\\
5	    .245\\
5	    .257\\
5	    .275\\
5	    .282\\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor16}, forget plot]
  table[row sep=crcr]{%
6	    0.526\\
6	    0.562\\
6	    0.704\\
%6	    0.939\\
};

\end{axis}
\end{tikzpicture}%

==> figures/readings_old.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor11}{rgb}{0.00000,0.3,0.6}
\definecolor{mycolor12}{rgb}{0.01,0.79,0.395}
\definecolor{mycolor13}{rgb}{0.990,0.710,0.440}
%\definecolor{mycolor4}{rgb}{0.95290,0.8784,0.2314}%
%\definecolor{mycolor15}{rgb}{0.54,0.16,0.88}%
\definecolor{mycolor15}{rgb}{0.560,0.270,0.510}%
%\definecolor{mycolor6}{rgb}{0.99990,0.48240,0.0}%
\definecolor{mycolor16}{rgb}{0.000,0.530,0.570}%

\begin{tikzpicture}

\begin{axis}[%
width=3.5in,
height=5.5in,
%at={(2.08in,0.968in)},
unbounded coords=jump,
xmin=0.5,
xmax=6.5,
xtick={1,2,3,4,5,6},
xticklabels={,,,,,},
ymode=log,
ymin=.040,
ymax=100000,
yminorticks=true,
xmajorgrids,
ymajorgrids,
yminorgrids,
ylabel style={font=\color{white!15!black}},
ylabel={$Time$ [ms]},
axis background/.style={fill=white},
legend style={at={(1.4 in, -1.3 in)}, anchor=center, legend columns=3 draw=black}
]
%--------- Vertikale Linie (oben)-----------------
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	0.284\\
1	0.215\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	292.5\\
2	338.41\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	1193\\
3	1301.40\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	24558\\
4	42785\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	200.2\\
5	223.52\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6   0.01\\
6	0.01\\
};
%--------- Vertikale Linie (unten)-----------------
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
1	0.15\\
1	0.049\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	238.73\\
2	260\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
3	948.69\\
3   1113\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
4	9871.34\\
4	10565\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
5	162.64\\
5   180.6\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
6   0.01\\
6	0.01\\
};

%--------- Horizontale Linie (oben)-----------------
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	0.284\\
1.125	0.284\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	338.41\\
2.125	338.41\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	1301\\
3.125	1301\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	42785\\
4.125	42785\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	223.5\\
5.125	223.5\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	0.01\\
6.125	0.01\\
};
%--------- Horizontale Linie (unten)-----------------
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
0.875	0.049\\
1.125	0.049\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
1.875	238.7\\
2.125	238.7\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
2.875	948.7\\
3.125	948.7\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
3.875	9871\\
4.125	9871\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
4.875	162.6\\
5.125	162.6\\
};
\addplot [color=black, forget plot]
  table[row sep=crcr]{%
5.875	0.01\\
6.125	0.01\\
};

%--------- Boxes -----------------
\addplot [color=mycolor11]
  table[row sep=crcr]{%
0.75	0.15\\
0.75	0.215\\
1.25	0.215\\
1.25	0.15\\
0.75	0.15\\
};
\addlegendentry{$T_D$}

\addplot [color=mycolor12]
  table[row sep=crcr]{%
1.75	260\\
1.75	292\\
2.25	292\\
2.25	260\\
1.75	260\\
};
\addlegendentry{$T_{M|Option~1}$}

\addplot [color=mycolor13]
  table[row sep=crcr]{%
2.75	1113\\
2.75	1193\\
3.25	1193\\
3.25	1113\\
2.75	1113\\
};
\addlegendentry{$T_{M|Option~2}$}

\addplot [color=black!25!red]
  table[row sep=crcr]{%
3.75	10565\\
3.75	24559\\
4.25	24559\\
4.25	10565\\
3.75	10565\\
};
\addlegendentry{$T_{Image|pull}$}

\addplot [color=mycolor15]
  table[row sep=crcr]{%
4.75	180.6\\
4.75	200.2\\
5.25	200.2\\
5.25	180.6\\
4.75	180.6\\
};
\addlegendentry{$T_{Image|cached}$}

\addplot [color=mycolor16]
  table[row sep=crcr]{%
5.75	19.03077\\
5.75	27.774862\\
6.25	27.774862\\
6.25	19.03077\\
5.75	19.03077\\
};
\addlegendentry{$T_{Image|send}$}

%--------- Medians -----------------
\addplot [color=mycolor11, forget plot]
  table[row sep=crcr]{%
0.75	0.184\\
1.25	0.184\\
};
\addplot [color=mycolor12, forget plot]
  table[row sep=crcr]{%
1.75	269.6\\
2.25    269.6\\
};
\addplot [color=mycolor13, forget plot]
  table[row sep=crcr]{%
2.75	1152\\
3.25	1152\\
};
\addplot [color=black!25!red, forget plot]
  table[row sep=crcr]{%
3.75	17913\\
4.25	17913\\
};
\addplot [color=mycolor15, forget plot]
  table[row sep=crcr]{%
4.75	190\\
5.25	190\\
};
\addplot [color=mycolor16, forget plot]
  table[row sep=crcr]{%
5.75	0.01\\
6.25	0.01\\
};

%--------- AVGs -----------------
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor11}, forget plot]
  table[row sep=crcr]{%
1       0.211\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor12}, forget plot]
  table[row sep=crcr]{%
2       278.5\\
};

\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor13}, forget plot]
  table[row sep=crcr]{%
3       1162.7\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=black!25!red}, forget plot]
  table[row sep=crcr]{%
4	    20545\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor15}, forget plot]
  table[row sep=crcr]{%
5	    195.1\\
};
\addplot [color=black, only marks, mark=x, mark options={solid, draw=mycolor16}, forget plot]
  table[row sep=crcr]{%
6	    0\\
};

%--------- Outliers -----------------
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor11}, forget plot]
  table[row sep=crcr]{%
1      0.313 \\
1      0.328 \\
1      0.346 \\
1      0.361 \\
1      0.37 \\
1      0.444 \\
1      0.557 \\
1      0.683 \\
1      0.868 \\
1      1.304 \\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor12}, forget plot]
  table[row sep=crcr]{%
2       344.9\\
2       355.1\\
2       378.8\\
};

\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor13}, forget plot]
  table[row sep=crcr]{%
3      1322 \\
3       1354\\
3      1386 \\
3      1414 \\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=black!25!red}, forget plot]
  table[row sep=crcr]{%
4	  53088  \\
4	  53584  \\
4	  56005  \\
4	  60865  \\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor15}, forget plot]
  table[row sep=crcr]{%
5	  234  \\
5	   239 \\
5	    244\\
5	    245\\
5	    257\\
5	    275\\
5	    282\\
};
\addplot [color=black, only marks, mark=o, mark options={solid, draw=mycolor16}, forget plot]
  table[row sep=crcr]{%
6	    0\\
};

\end{axis}
\end{tikzpicture}%
